On Symmetry and the Reality of Holomorphic Hartree--Fock Wavefunctions

The coalescence and disappearance of Hartree--Fock (HF) solutions as the molecular structure varies have been a common source of criticism for the breakdown of the HF approximation to the potential energy surfaces. However, recent developments in holomorphic HF theory show that this disappearing behavior is only a manifestation of the way conventional HF equations prevent solutions from being analytically continued, but it is unclear what factors govern the existence and the locations of these disappearances. In this work, we explore some of these factors from the perspective of spatial symmetry by introducing a classification for symmetry constraints on electronic-structure calculations. This forms a framework for us to systematically investigate several analytic holomorphic HF solutions of a model $\textrm{[H}_4\textrm{]}^{2+}$ system in STO-3G and demonstrate that, under appropriate conditions, spatial symmetry imposes strict requirements on the reality of certain solutions. The implications for self-consistent-field HF search algorithms are then discussed. Throughout this article, the term reality means the quality of a holomorphic HF solution having real molecular orbitals.

==> introduction/tikz/data/H42p.STO-3G.UHF.a1.058350.csv <==
a1,k1,i.gg.1a,i.gg.1b,i.gg.1d,i.ug.1a,i.ug.1b,i.ug.1c,i.ug.1d,i.uu.1a,i.uu.1b,i.uu.1d,a.i.ug.2a,k.i.ug.2a,i.ug.2a,a.i.ug.3a,k.i.ug.3a,i.ug.3a,a.i.uu.2a,k.i.uu.2a,i.uu.2a,a.i.uu.3a,k.i.uu.3a,i.uu.3a
0.10835,0.1023763405,12.5248673839,9.6999822806,6.9259652182,11.5548581980,8.7510876331,10.0222209150,7.2258205510,10.6083462352,9.0515166655,7.5591395764,1.02935,0.9725988567,0.6243658503,1.03535,0.9782680588,-0.4173406546,0.92835,0.8771672887,0.2931217764,0.86935,0.8214201351,0.0901156557
0.15835,0.1496196910,9.2641363683,6.5467033953,3.8797212786,8.3257445293,5.6291846031,6.8796534198,4.1903947875,7.4107250677,5.9404378202,4.5342738875,1.03035,0.9735437237,0.6226591578,1.03635,0.9792129258,-0.4175785774,0.93335,0.8818916238,0.2839246272,0.87435,0.8261444702,0.0880726966
0.20835,0.1968630415,7.4465842387,4.8600015274,2.3233461037,6.5462900787,3.9802721373,5.2056729730,2.6468757899,5.6692016302,4.3043950773,3.0032691561,1.03135,0.9744885907,0.6209697552,1.03735,0.9801577928,-0.4178277146,0.93835,0.8866159588,0.2750038150,0.87935,0.8308688052,0.0859410560
0.25835,0.2441063920,6.2311226973,3.7879999746,1.3942142539,5.3720139981,2.9491015866,4.1471885033,1.7314136566,4.5359077830,3.2869195217,2.1010617592,1.03235,0.9754334577,0.6192975527,1.03835,0.9811026598,-0.4180879915,0.94335,0.8913402939,0.2663528821,0.88435,0.8355931403,0.0837232665
0.30835,0.2913497425,5.3310624170,3.0349619096,0.7875821634,4.5134243557,2.2371568956,3.4075208233,1.1383113644,3.7185559858,2.5885459905,1.5210130119,1.03335,0.9763783248,0.6176424599,1.03935,0.9820475268,-0.4183593328,0.94835,0.8960646289,0.2579655274,0.88935,0.8403174753,0.0814218016
0.35835,0.3385930930,4.6238929385,2.4718504276,0.3679228976,3.8460331112,1.7134475393,2.8570450745,0.7314429931,3.0906890436,2.0776889482,1.1264098861,1.03435,0.9773231918,0.6160043861,1.04035,0.9829923938,-0.4186416627,0.95335,0.9007889640,0.2498356020,0.89435,0.8450418104,0.0790390763
0.40835,0.3858364435,4.0482735817,2.0332421156,0.0657575691,3.3072998691,1.3113725033,2.4300683741,0.4410502611,2.5885760403,1.6874711177,0.8472258371,1.03535,0.9782680588,0.6143832400,1.04135,0.9839372608,-0.4189349051,0.95835,0.9055132990,0.2419571061,0.89935,0.8497661454,0.0765774486
0.45835,0.4330797940,3.5693492719,1.6820989870,-0.1581199106,2.8617556153,0.9932978655,2.0895026441,0.2278690323,2.1761430810,1.3802024693,0.6441485057,1.03635,0.9792129258,0.6127789299,1.04235,0.9848821278,-0.4192389834,0.96335,0.9102376341,0.2343241844,0.90435,0.8544904805,0.0740392206
0.50835,0.4803231445,3.1652217912,1.3956088955,-0.3274343992,2.4872678071,0.7361893900,1.8125976525,0.0682309392,1.8310312694,1.1329058088,0.4935742876,1.03735,0.9801577928,0.6111913635,1.04335,0.9858269949,-0.4195538202,0.96835,0.9149619691,0.2269311231,0.90935,0.8592148155,0.0714266397
0.55835,0.5275664950,2.8210212114,1.1587576364,-0.4573555939,2.1689623011,0.5250343949,1.5844321127,-0.0529434805,1.5383683652,0.9306578105,0.3805207304,1.03835,0.9811026598,0.6096204482,1.04435,0.9867718619,-0.4198793382,0.97335,0.9196863042,0.2197723457,0.91435,0.8639391506,0.0687418993
0.60835,0.5748098455,2.5259913366,0.9610987603,-0.5580407671,1.8962256346,0.3495286992,1.3946402308,-0.1457309112,1.2876874943,0.7632326610,0.2949972861,1.03935,0.9820475268,0.6080660911,1.04535,0.9877167289,-0.4202154594,0.97835,0.9244106392,0.2128424095,0.91935,0.8686634856,0.0659871406
0.65835,0.6220531960,2.2719086621,0.7949972086,-0.6365622563,1.6610837763,0.2022811990,1.2356444713,-0.2171439931,1.0712656911,0.6232955713,0.2300557060,1.04035,0.9829923938,0.6065281985,1.04635,0.9886615959,-0.4205621052,0.98335,0.9291349743,0.2061360026,0.92435,0.8733878207,0.0631644532
0.70835,0.6692965465,2.0521828581,0.6546288014,-0.6980046078,1.4572776117,0.0777900116,1.1016634652,-0.2722205670,0.8831747353,0.5053870570,0.1807090689,1.04135,0.9839372608,0.6050066766,1.04735,0.9896064629,-0.4209191970,0.98835,0.9338593093,0.1996479396,0.92935,0.8781121557,0.0602758766
0.75835,0.7165398970,1.8613516856,0.5354008027,-0.7461146534,1.2797313359,-0.0281617258,0.9881468303,-0.3146600542,0.7187235760,0.4053326908,0.1433093866,1.04235,0.9848821278,0.6035014311,1.04835,0.9905513299,-0.4212866555,0.99335,0.9385836444,0.1933731591,0.93435,0.8828364908,0.0573234011
0.80835,0.7637832475,1.6948114677,0.4336144961,-0.7837042756,1.1242511592,-0.1188735169,0.8914484757,-0.3472160158,0.5741258789,0.3198859101,0.1151654210,1.04335,0.9858269949,0.6020123673,1.04935,0.9914961969,-0.4216644012,0.99835,0.9433079794,0.1873067198,0.93935,0.8875608258,0.0543089692
0.85835,0.8110265980,1.5486774069,0.3462633482,-0.8129131321,0.9873529294,-0.1969609266,0.8086280441,-0.3719560398,0.4462954869,0.2464976839,0.0942856770,1.04435,0.9867718619,0.6005393902,1.05035,0.9924410639,-0.4220523542,1.00335,0.9480323145,0.1814437976,0.94435,0.8922851609,0.0512344765
0.90835,0.8582699485,1.4197022030,0.2709020801,-0.8353889897,0.8661534112,-0.2645131967,0.7373163618,-0.3904460440,0.3327107550,0.1831551605,0.0791900699,1.04535,0.9877167289,0.5990824043,1.05135,0.9933859309,-0.4224504340,1.00835,0.9527566495,0.1757796823,0.94935,0.8970094959,0.0481017729
0.95835,0.9055132990,1.3052102750,0.2055497888,-0.8524163799,0.7582868400,-0.3232075430,0.6756110026,-0.4038867450,0.2313136765,0.1282597652,0.0687655111,1.04635,0.9886615959,0.5976413138,1.05235,0.9943307979,-0.4228585603,1.01335,0.9574809846,0.1703097749,0.95435,0.9017338310,0.0449126637
1.00835,0.9527566495,1.2030282745,0.1486089886,-0.8650101713,0.6618284694,-0.3743971184,0.6219872123,-0.4132155285,0.1404265723,0.0805311193,0.0621555755,1.04735,0.9896064629,0.5962160227,1.05335,0.9952756650,-0.4232766519,1.01835,0.9622053196,0.1650295841,0.95935,0.9064581660,0.0416689107
1.05835,1.0000000000,1.1114084256,0.0987938658,-0.8739837231,0.5752199648,-0.4191809192,0.5752199647,-0.4191809193,0.0586795493,0.0389309636,0.0586795491,1.04835,0.9905513299,0.5948064344,1.05435,0.9962205320,-0.4237046277,1.02335,0.9669296547,0.1599347239,0.96435,0.9111825011,0.0383722335
1.10835,1.0472433505,1.0289493697,0.0550667555,-0.8799980722,0.4971982481,-0.4584596023,0.5343172884,-0.4223949890,-0.0150527044,0.0026042328,0.0577766621,1.04935,0.9914961969,0.5934124523,1.05535,0.9971653990,-0.4241424061,1.02835,0.9716539897,0.1550209101,0.96935,0.9159068361,0.0350243101
1.15835,1.0944867010,0.9545213451,0.0165837488,-0.8835970548,0.4267314141,-0.4929794537,0.4984657179,-0.4233686649,-0.0817043462,-0.0291650282,0.0589704967,1.05035,0.9924410639,0.5920339792,1.05635,0.9981102660,-0.4245899052,1.03335,0.9763783248,0.1502839585,0.97435,0.9206311712,0.0316267785
1.20835,1.1417300515,0.8872011585,-0.0173498329,-0.8852322904,0.3629646258,-0.5233662802,0.4669878253,-0.4225346536,-0.1420616495,-0.0569854613,0.0618480802,1.05135,0.9933859309,0.5906709178,1.05735,0.9990551330,-0.4250470430,1.03835,0.9811026598,0.1457197814,0.97935,0.9253555062,0.0281812375
1.25835,1.1889734020,0.8262197175,-0.0473142682,-0.8852811342,0.3051771669,-0.5501509763,0.4393106469,-0.4202621057,-0.1967965223,-0.0813806778,0.0660485186,1.05235,0.9943307979,0.5893231704,1.05835,1.0000000000,-0.4255137371,1.04335,0.9858269949,0.1413243852,0.98435,0.9300798413,0.0246892474
1.30835,1.2362167525,0.7709223563,-0.0738016135,-0.8840599187,0.2527501696,-0.5737885093,0.4149430468,-0.4168662602,-0.2464914572,-0.1028046832,0.0712570093,1.05335,0.9952756650,0.5879906393,1.05935,1.0009448670,-0.4259899048,1.04835,0.9905513299,0.1370938681,0.98935,0.9348041763,0.0211523319
1.35835,1.2834601030,0.7207404475,-0.0972347762,-0.8818341016,0.2051434512,-0.5946719375,0.3934598304,-0.4126153281,-0.2916575426,-0.1216526989,0.0772013192,1.05435,0.9962205320,0.5866732261,1.06035,1.0018897340,-0.4264754635,1.05335,0.9952756650,0.1330244174,0.99435,0.9395285114,0.0175719780
1.40835,1.3307034535,0.6751719756,-0.1179811596,-0.8788263661,0.1618794362,-0.6131428373,0.3744905936,-0.4077360060,-0.3327472519,-0.1382690909,0.0836489858,1.05535,0.9971653990,0.5853708326,1.06135,1.0028346010,-0.4269703299,1.05835,1.0000000000,0.1291123072,0.99935,0.9442528464,0.0139496379
1.45835,1.3779468040,0.6337686346,-0.1363624012,-0.8752233015,0.1225321748,-0.6294992131,0.3577116942,-0.4024183450,-0.3701635515,-0.1529535735,0.0904043987,1.05635,0.9981102660,0.5840833601,1.06235,1.0037794680,-0.4274744209,1.06335,1.0047243350,0.1253538959,1.00435,0.9489771815,0.0102867295
1.50835,1.4251901545,0.5961273196,-0.1526614340,-0.8711810220,0.0867197799,-0.6440016776,0.3428401790,-0.3968202740,-0.4042665556,-0.1659664078,0.0973055131,1.05735,0.9990551330,0.5828107097,1.06335,1.0047243350,-0.4279876530,1.06835,1.0094486701,0.1217456242,1.00935,0.9537015165,0.0065846374
1.55835,1.4724335050,0.5618843736,-0.1671277825,-0.8668299253,0.0540990146,-0.6568784425,0.3296289031,-0.3910718394,-0.4353786239,-0.1775329876,0.1042202594,1.05835,1.0000000000,0.5815527826,1.06435,1.0056692021,-0.4285099426,1.07335,1.0141730051,0.1182840128,1.01435,0.9584258516,0.0028447137
1.60835,1.5196768555,0.5307114385,-0.1799817181,-0.8622787155,0.0243611574,-0.6683294729,0.3178623797,-0.3852791252,-0.4637884982,-0.1878480008,0.1110428396,1.05935,1.0009448670,0.5803094794,1.06535,1.0066140691,-0.4290412059,1.07835,1.0188973402,0.1149656599,1.01935,0.9631501866,-0.0009317207
1.65835,1.5669202060,0.5023121810,-0.1914176716,-0.8576177762,-0.0027713997,-0.6785300241,0.3073531168,-0.3795277911,-0.4897548394,-0.1970792306,0.1176901123,1.06035,1.0018897340,0.5790807007,1.06635,1.0075589361,-0.4295813590,1.08335,1.0236216752,0.1117872400,1.02435,0.9678745217,-0.0047433756
1.70835,1.6141635565,0.4764194578,-0.2016071598,-0.8529219876,-0.0275481458,-0.6876337078,0.2979383044,-0.3738862048,-0.5135093815,-0.2053710242,0.1240982113,1.06135,1.0028346010,0.5778663471,1.06735,1.0085038031,-0.4301303178,1.08835,1.0283460103,0.1087455009,1.02935,0.9725988567,-0.0085889906
1.75835,1.6614069070,0.4527927159,-0.2107013500,-0.8482530531,-0.0501931831,-0.6957751626,0.2894768142,-0.3684081451,-0.5352597893,-0.2128474120,0.1302195042,1.06235,1.0037794680,0.5766663189,1.06835,1.0094486701,-0.4306879982,1.09335,1.0330703453,0.1058372624,1.03435,0.9773231918,-0.0124673340
1.80835,1.7086502575,0.4312155287,-0.2188333539,-0.8436614253,-0.0709077719,-0.7030723946,0.2818464809,-0.3631351105,-0.5551922739,-0.2196148883,0.1360199186,1.06335,1.0047243350,0.5754805162,1.06935,1.0103935371,-0.4312543159,1.09835,1.0377946804,0.1030594142,1.03935,0.9820475268,-0.0163772024
1.85835,1.7558936080,0.4114932530,-0.2261202865,-0.8391879013,-0.0898727007,-0.7096288286,0.2749416582,-0.3580982682,-0.5734739751,-0.2257648586,0.1414766385,1.06435,1.0056692021,0.5743088391,1.07035,1.0113384041,-0.4318291864,1.10335,1.0425190154,0.1004089141,1.04435,0.9867718619,-0.0203174195
1.90835,1.8031369585,0.3934508204,-0.2326651176,-0.8348649576,-0.1072504744,-0.7155351036,0.2686710420,-0.3533200972,-0.5902551133,-0.2313757729,0.1465761375,1.06535,1.0066140691,0.5731511875,1.07135,1.0122832711,-0.4324125254,1.10835,1.0472433505,0.0978827861,1.04935,0.9914961969,-0.0242868356
1.95835,1.8503803090,0.3769306852,-0.2385583289,-0.8307178812,-0.1231873108,-0.7208706428,0.2629557450,-0.3488157761,-0.6056709141,-0.2365149712,0.1513125083,1.06635,1.0075589361,0.5720074614,1.07235,1.0132281381,-0.4330042483,1.11335,1.0519676855,0.0954781190,1.05435,0.9962205320,-0.0282843267
2.00835,1.8976236595,0.3617909514,-0.2438793926,-0.8267657453,-0.1378149370,-0.7257050267,0.2577276085,-0.3445943672,-0.6198433105,-0.2412402734,0.1556860408,1.06735,1.0085038031,0.5708775606,1.07335,1.0141730051,-0.4336042706,1.11835,1.0566920206,0.0931920645,1.05835,1.0000000000,-0.0315017944
2.05835,1.9448670100,0.3479036868,-0.2486980829,-0.8230222652,-0.1512521854,-0.7300991929,0.2529277304,-0.3406598353,-0.6328824348,-0.2456013436,0.1597020055,1.06835,1.0094486701,0.5697613847,1.07435,1.0151178722,-0.4342125076,1.12335,1.0614163556,0.0910218355,1.06335,1.0047243350,-0.0355470678
,,,,,,,,,,,,1.06935,1.010393537,0.568658833,1.07535,1.016062739,-0.434828875,1.12835,1.066140691,0.088964705,1.06835,1.00944867,-0.0396174
,,,,,,,,,,,,1.07035,1.011338404,0.567569806,1.07635,1.017007606,-0.435453287,1.13335,1.070865026,0.087018003,1.07335,1.014173005,-0.043711759
,,,,,,,,,,,,1.07135,1.012283271,0.566494203,1.07735,1.017952473,-0.43608566,1.13835,1.075589361,0.085179119,1.07835,1.01889734,-0.047829134
,,,,,,,,,,,,1.07235,1.013228138,0.565431924,1.07835,1.01889734,-0.43672591,1.14335,1.080313696,0.083445495,1.08335,1.023621675,-0.051968538
,,,,,,,,,,,,1.07335,1.014173005,0.564382867,1.07935,1.019842207,-0.437373951,1.14835,1.085038031,0.081814629,1.08835,1.02834601,-0.056129003
,,,,,,,,,,,,1.07435,1.015117872,0.563346933,1.08035,1.020787074,-0.438029699,1.15335,1.089762366,0.08028407,1.09335,1.033070345,-0.060309583
,,,,,,,,,,,,1.07535,1.016062739,0.562324022,1.08135,1.021731941,-0.438693069,1.15835,1.094486701,0.078851421,1.09835,1.03779468,-0.064509352
,,,,,,,,,,,,1.07635,1.017007606,0.561314033,1.08235,1.022676808,-0.439363978,1.16335,1.099211036,0.077514332,1.10335,1.042519015,-0.068727404
,,,,,,,,,,,,1.07735,1.017952473,0.560316865,1.08335,1.023621675,-0.44004234,1.16835,1.103935371,0.076270504,1.10835,1.04724335,-0.072962851
,,,,,,,,,,,,1.07835,1.01889734,0.559332419,1.08435,1.024566542,-0.440728071,1.17335,1.108659706,0.075117686,1.11335,1.051967686,-0.077214823
,,,,,,,,,,,,1.07935,1.019842207,0.558360595,1.08535,1.025511409,-0.441421088,1.17835,1.113384041,0.074053672,1.11835,1.056692021,-0.081482471
,,,,,,,,,,,,1.08035,1.020787074,0.557401292,,,,1.18335,1.118108376,0.073076304,1.12335,1.061416356,-0.08576496
,,,,,,,,,,,,1.08135,1.021731941,0.556454411,,,,1.18835,1.122832711,0.072183467,1.12835,1.066140691,-0.090061474
,,,,,,,,,,,,1.08235,1.022676808,0.555519851,,,,1.19335,1.127557046,0.071373089,1.13335,1.070865026,-0.094371213
,,,,,,,,,,,,1.08335,1.023621675,0.554597514,,,,1.19835,1.132281381,0.070643142,1.13835,1.075589361,-0.098693395
,,,,,,,,,,,,1.08435,1.024566542,0.553687299,,,,1.20335,1.137005716,0.069991638,1.14335,1.080313696,-0.103027252
,,,,,,,,,,,,1.08535,1.025511409,0.552789108,,,,1.20835,1.141730051,0.069416633,1.14835,1.085038031,-0.107372032
,,,,,,,,,,,,1.08635,1.026456276,0.551902841,,,,1.21335,1.146454387,0.068916218,1.15335,1.089762366,-0.111726998
,,,,,,,,,,,,1.08735,1.027401143,0.551028399,,,,1.21835,1.151178722,0.068488526,1.15835,1.094486701,-0.116091427
,,,,,,,,,,,,1.08835,1.02834601,0.550165683,,,,1.22335,1.155903057,0.068131728,1.16335,1.099211036,-0.120464612
,,,,,,,,,,,,1.08935,1.029290877,0.549314594,,,,1.22835,1.160627392,0.067844032,1.16835,1.103935371,-0.12484586
,,,,,,,,,,,,1.09035,1.030235744,0.548475035,,,,1.23335,1.165351727,0.06762368,1.17335,1.108659706,-0.129234491
,,,,,,,,,,,,,,,,,,1.23835,1.170076062,0.067468954,1.17835,1.113384041,-0.133629837
,,,,,,,,,,,,,,,,,,1.24335,1.174800397,0.067378168,1.18335,1.118108376,-0.138031247
,,,,,,,,,,,,,,,,,,1.24835,1.179524732,0.067349671,1.18835,1.122832711,-0.142438079
,,,,,,,,,,,,,,,,,,1.25335,1.184249067,0.067381845,1.19335,1.127557046,-0.146849706
,,,,,,,,,,,,,,,,,,1.25835,1.188973402,0.067473105,1.19835,1.132281381,-0.151265512
,,,,,,,,,,,,,,,,,,1.26335,1.193697737,0.067621899,1.20335,1.137005716,-0.155684895
,,,,,,,,,,,,,,,,,,1.26835,1.198422072,0.067826706,1.20835,1.141730051,-0.160107262
,,,,,,,,,,,,,,,,,,1.27335,1.203146407,0.068086035,1.21335,1.146454387,-0.164532034
,,,,,,,,,,,,,,,,,,1.27835,1.207870742,0.068398427,1.21835,1.151178722,-0.168958644
,,,,,,,,,,,,,,,,,,1.28335,1.212595077,0.068762451,1.22335,1.155903057,-0.173386533
,,,,,,,,,,,,,,,,,,1.28835,1.217319412,0.069176706,1.22835,1.160627392,-0.177815156
,,,,,,,,,,,,,,,,,,,,,1.23335,1.165351727,-0.182243977
,,,,,,,,,,,,,,,,,,,,,1.23835,1.170076062,-0.186672473
,,,,,,,,,,,,,,,,,,,,,1.24335,1.174800397,-0.191100129
,,,,,,,,,,,,,,,,,,,,,1.24835,1.179524732,-0.195526441
,,,,,,,,,,,,,,,,,,,,,1.25335,1.184249067,-0.199950915
,,,,,,,,,,,,,,,,,,,,,1.25835,1.188973402,-0.204373069
,,,,,,,,,,,,,,,,,,,,,1.26335,1.193697737,-0.208792427
,,,,,,,,,,,,,,,,,,,,,1.26835,1.198422072,-0.213208527
,,,,,,,,,,,,,,,,,,,,,1.27335,1.203146407,-0.217620912
,,,,,,,,,,,,,,,,,,,,,1.27835,1.207870742,-0.222029138
,,,,,,,,,,,,,,,,,,,,,1.28335,1.212595077,-0.226432769
,,,,,,,,,,,,,,,,,,,,,1.28835,1.217319412,-0.230831377
,,,,,,,,,,,,,,,,,,,,,1.29335,1.222043747,-0.235224544
,,,,,,,,,,,,,,,,,,,,,1.29835,1.226768082,-0.239611862
,,,,,,,,,,,,,,,,,,,,,1.30335,1.231492417,-0.24399293
,,,,,,,,,,,,,,,,,,,,,1.30835,1.236216752,-0.248367356
,,,,,,,,,,,,,,,,,,,,,1.31335,1.240941088,-0.252734756
,,,,,,,,,,,,,,,,,,,,,1.31835,1.245665423,-0.257094756

